Suppression of Electroconvective and Morphological Instabilities by an Imposed Cross Flow of the Electrolyte

Electroconvection and its coupling with a morphological instability are important in many applications, including electrodialysis, batteries and fuel cells. In this work, we study the effects of a two-dimensional channel flow on the electroconvective and morphological instabilities using two approaches. In the bulk analysis, we consider the instability of the electroneutral bulk region driven by a second kind electroosmosis slip velocity boundary condition and derive the asymptotic solutions for small and large wavenumbers. In the full analysis, we consider the entire region of the liquid electrolyte and use the ultraspherical spectral method to numerically solve the eigenvalue problems. Both studies show that the imposed flow significantly affects the electroconvective instability. The imposed flow generates a shielding effect by deforming the perturbed ion concentration field and hinders the ion transfer from low- to high- concentration regions which causes the instability. It fully suppresses the electroconvective instability at small wavenumbers and reduces the growth rate of the perturbations at large wavenumbers. The direct effect of the flow on the morphological instability is minor, while the suppression of the electroconvective instability may change the wavenumber of the most unstable mode of the coupled instabilities. For the electroconvective instability, the bulk analysis is qualitatively different from the full analysis at high wavenumbers. For the morphological instability, good agreement is found between the two studies at both small and large wavenumbers.

==> save.txt <==
Microorganism locomotion has been widely studied since the mid twentieth century for its importance in many health and environmental problems, such as biofilm formation \cite[]{Costerton1987}, locomotion of spermatozoa in the mammalian female reproductive tract \cite[]{Fauci2006}, and the formation of algal blooms in the nutrient-rich marine regions \cite[]{Pedley1992}. In recent years, there is a growing interest in the locomotion of microorganism in complex fluids. The related examples include the spermatozoa swimming in the cervical fluid in the female reproductive tract \cite[]{Suarez2006}, bacterial cells embedding and migrating in biofilms \cite[]{HallStoodley2004, Yazdi2012}, \emph{Helicobacter pylori} swimming through mucus in the stomach \cite[]{Montecucco2001}, spirobacteria such as \emph{B. burgdorferi} penetrating the tissues or skins \cite[]{Wolgemuth2006, Harman2012}, and the nematode \emph{C. elegans} swimming in water-saturated soil \cite[]{Jung2010}.

Most previous studies have focused on the effects of the complex polymeric fluid on the swimming speed and energetic properties of microorganisms. Both enhancement and inhibition of swimming speed in viscoelastic fluids can occur depending on the swimming stroke and the rheology of the fluid. For example, bacteria of helical shapes such as \emph{Leptospira} and \emph{B. burgdorferi} swim faster in viscoelastic fluids than in the Newtonian fluid of the same viscosity \cite[]{Berg1979, Kimsey1990}, while the \emph{C. elegans}, which propels itself using a planar wave, swims slower in a viscoelastic fluid \cite[]{Shen2011}. Based on various models of non-linear polymeric fluid, Lauga \cite[]{Lauga2007} found that Taylor's waving sheet of small amplitude always swims slower in the viscoelastic fluids. Fu et al. \cite[]{Fu2007} analyzed the swimming speed of an infinitely long cylindrical filament with prescribed beating motion in a Oldroyd-B fluid, the decrease of the swimming speed is also observed and the swimming direction can even be reversed due to the viscoelasticity. Teran et al. \cite[]{Teran2010} numerically studied a free finite waving sheet swimming in a Stokes Oldroyd-B fluid. They found for the swimmers with large tail undulations, both the swimming speed and the efficiency peak at Deborah number near one, and this increment is related to the highly stressed fluid near the undulating tail. Spagnolie et al. \cite[]{Spagnolie2013} numerically studied a rotating helical body swimming in a Oldroyd-B fluid, the enhancement of the swimming speed for helices of large pitch angle with the peak value occurring at Deborah number of order 1 is also observed. Based on the squirmer model, Zhu et al. \cite[]{Zhu2011, Zhu2012} simulated the freely swimming motion of a spherical or prolate swimmer with prescribed tangential velocity distribution on its surface in a viscoelastic fluid described by Giesekus model. The swimming speed is always smaller than that in a Newtonian fluid, and the minimum occurs at Weissenberg number (same with the Deborah number in other papers) of order 1. The efficiency, which is defined as the ratio between the rate of work for moving the body moving at the swimming speed in the same fluid and the rate of work for the body swimming, increases in viscoelastic fluid and reaches a platform at Weissenberg number larger than 3.

The background viscoelastic fluid is also found to play an important role in the interactions between the microorganisms with the flow field \cite[]{Ardekani2012} and with the wall \cite[]{Hashemi2013}. Ardekani and Gore \cite[]{Ardekani2012} studied the distribution of suspension of microswimmers in a viscoelastic fluid with a background vortical flow. Their results showed that the viscoelasticity can result in the aggregation of microswimmers in a limit cycle. Hashemi et al. \cite[]{Hashemi2013} conducted a two-dimensional simulation on the swimming motion of a squirmer near a wall in viscoelastic fluid, the neutral squirmer in a viscoelastic fluid can be trapped near the wall, while it escapes the wall in Newtonian fluid. This work has restricted to neutral squirmer and low Weissenberg numbers.

In this paper, based on the three-dimensional direct numerical simulations, we investigate the dynamics of a single squirmer, including neutral squirmer, pusher and puller, in viscoelastic fluid near a no-slip wall at low Reynolds number regime. We also focused on the effects of the high Weissenberg numbers.
